Few-shot Image Classification: Just Use a Library of Pre-trained Feature Extractors and a Simple Classifier

Recent papers have suggested that transfer learning can outperform sophisticated meta-learning methods for few-shot image classification. We take this hypothesis to its logical conclusion, and suggest the use of an ensemble of high-quality, pre-trained feature extractors for few-shot image classification. We show experimentally that a library of pre-trained feature extractors combined with a simple feed-forward network learned with an L2-regularizer can be an excellent option for solving cross-domain few-shot image classification. Our experimental results suggest that this simpler sample-efficient approach far outperforms several well-established meta-learning algorithms on a variety of few-shot tasks.

==> jaccards/fraction_top_features_40way_by_backbones.txt <==
Fraction of features from every backbone contributing to top 20% total features (40  way) on all available images in each dataset: 

birds: 
	 resnet18: 0.0%
	 resnet34: 0.0%
	 resnet50: 0.0%
	 resnet101: 0.0%
	 resnet152: 0.0%
	 densenet121: 47.17%
	 densenet161: 24.46%
	 densenet169: 43.75%
	 densenet201: 54.43%

aircraft: 
	 resnet18: 0.39%
	 resnet34: 0.2%
	 resnet50: 0.0%
	 resnet101: 0.0%
	 resnet152: 0.05%
	 densenet121: 43.85%
	 densenet161: 25.95%
	 densenet169: 46.03%
	 densenet201: 52.29%

fc100: 
	 resnet18: 12.3%
	 resnet34: 6.05%
	 resnet50: 0.98%
	 resnet101: 1.37%
	 resnet152: 1.86%
	 densenet121: 37.4%
	 densenet161: 27.58%
	 densenet169: 42.79%
	 densenet201: 47.5%

omniglot: 
	 resnet18: 19.53%
	 resnet34: 8.4%
	 resnet50: 3.96%
	 resnet101: 5.81%
	 resnet152: 7.91%
	 densenet121: 41.11%
	 densenet161: 22.42%
	 densenet169: 37.62%
	 densenet201: 39.01%

texture: 
	 resnet18: 0.39%
	 resnet34: 0.2%
	 resnet50: 0.05%
	 resnet101: 0.0%
	 resnet152: 0.0%
	 densenet121: 40.43%
	 densenet161: 30.43%
	 densenet169: 46.51%
	 densenet201: 48.54%

traffic_sign: 
	 resnet18: 65.23%
	 resnet34: 71.88%
	 resnet50: 18.02%
	 resnet101: 20.95%
	 resnet152: 19.92%
	 densenet121: 20.61%
	 densenet161: 11.05%
	 densenet169: 12.5%
	 densenet201: 11.72%

quick_draw: 
	 resnet18: 25.98%
	 resnet34: 14.06%
	 resnet50: 6.01%
	 resnet101: 10.25%
	 resnet152: 15.09%
	 densenet121: 29.69%
	 densenet161: 18.93%
	 densenet169: 31.55%
	 densenet201: 36.56%

vgg_flower: 
	 resnet18: 0.0%
	 resnet34: 0.0%
	 resnet50: 0.0%
	 resnet101: 0.0%
	 resnet152: 0.0%
	 densenet121: 48.05%
	 densenet161: 23.73%
	 densenet169: 46.75%
	 densenet201: 52.19%

fungi: 
	 resnet18: 0.0%
	 resnet34: 0.0%
	 resnet50: 0.0%
	 resnet101: 0.0%
	 resnet152: 0.0%
	 densenet121: 43.36%
	 densenet161: 26.13%
	 densenet169: 48.02%
	 densenet201: 50.83%



==> jaccards/fraction_top_features_5way_by_backbones.txt <==
Fraction of features from every backbone contributing to top 20% total features (5  way) on all available images in each dataset: 

birds: 
	 resnet18: 0.2%
	 resnet34: 0.0%
	 resnet50: 0.0%
	 resnet101: 0.0%
	 resnet152: 0.0%
	 densenet121: 47.56%
	 densenet161: 25.5%
	 densenet169: 43.57%
	 densenet201: 53.12%

aircraft: 
	 resnet18: 0.2%
	 resnet34: 0.0%
	 resnet50: 0.0%
	 resnet101: 0.0%
	 resnet152: 0.15%
	 densenet121: 43.26%
	 densenet161: 28.03%
	 densenet169: 45.01%
	 densenet201: 51.09%

fc100: 
	 resnet18: 1.56%
	 resnet34: 0.0%
	 resnet50: 0.0%
	 resnet101: 0.15%
	 resnet152: 0.1%
	 densenet121: 40.43%
	 densenet161: 27.9%
	 densenet169: 46.33%
	 densenet201: 51.15%

omniglot: 
	 resnet18: 14.84%
	 resnet34: 6.64%
	 resnet50: 3.91%
	 resnet101: 5.62%
	 resnet152: 8.4%
	 densenet121: 40.62%
	 densenet161: 23.41%
	 densenet169: 38.76%
	 densenet201: 38.59%

texture: 
	 resnet18: 0.0%
	 resnet34: 0.0%
	 resnet50: 0.0%
	 resnet101: 0.0%
	 resnet152: 0.0%
	 densenet121: 41.89%
	 densenet161: 28.08%
	 densenet169: 47.54%
	 densenet201: 49.79%

traffic_sign: 
	 resnet18: 0.39%
	 resnet34: 0.39%
	 resnet50: 0.0%
	 resnet101: 0.05%
	 resnet152: 0.0%
	 densenet121: 43.36%
	 densenet161: 25.27%
	 densenet169: 47.84%
	 densenet201: 51.72%

quick_draw: 
	 resnet18: 20.7%
	 resnet34: 11.91%
	 resnet50: 3.47%
	 resnet101: 6.3%
	 resnet152: 11.77%
	 densenet121: 34.18%
	 densenet161: 22.19%
	 densenet169: 35.4%
	 densenet201: 39.53%

vgg_flower: 
	 resnet18: 0.0%
	 resnet34: 0.0%
	 resnet50: 0.0%
	 resnet101: 0.0%
	 resnet152: 0.0%
	 densenet121: 47.56%
	 densenet161: 26.27%
	 densenet169: 46.69%
	 densenet201: 49.58%

fungi: 
	 resnet18: 0.0%
	 resnet34: 0.0%
	 resnet50: 0.0%
	 resnet101: 0.0%
	 resnet152: 0.0%
	 densenet121: 44.34%
	 densenet161: 26.77%
	 densenet169: 48.2%
	 densenet201: 49.43%



==> jaccards/jaccard_scores_ensemble_40way.txt <==
Jaccard indices (on top 20% features, 40 way) on all available images between pairs of datasets: 

birds, aircraft: 0.39
birds, fc100: 0.382
birds, omniglot: 0.291
birds, texture: 0.413
birds, traffic_sign: 0.101
birds, quick_draw: 0.268
birds, vgg_flower: 0.387
birds, fungi: 0.417
aircraft, fc100: 0.399
aircraft, omniglot: 0.314
aircraft, texture: 0.431
aircraft, traffic_sign: 0.107
aircraft, quick_draw: 0.277
aircraft, vgg_flower: 0.369
aircraft, fungi: 0.372
fc100, omniglot: 0.335
fc100, texture: 0.485
fc100, traffic_sign: 0.108
fc100, quick_draw: 0.331
fc100, vgg_flower: 0.342
fc100, fungi: 0.373
omniglot, texture: 0.332
omniglot, traffic_sign: 0.124
omniglot, quick_draw: 0.331
omniglot, vgg_flower: 0.281
omniglot, fungi: 0.287
texture, traffic_sign: 0.125
texture, quick_draw: 0.326
texture, vgg_flower: 0.399
texture, fungi: 0.46
traffic_sign, quick_draw: 0.109
traffic_sign, vgg_flower: 0.093
traffic_sign, fungi: 0.101
quick_draw, vgg_flower: 0.244
quick_draw, fungi: 0.264
vgg_flower, fungi: 0.416


==> jaccards/jaccard_scores_ensemble_40way_by_backbones.txt <==
Jaccard indices broken down by backbones(on top 20% features, 40  way) on all available images between pairs of datasets: 

birds, aircraft: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0.0
	 densenet121: 0.339
	 densenet161: 0.423
	 densenet169: 0.338
	 densenet201: 0.44

birds, fc100: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.33
	 densenet161: 0.486
	 densenet169: 0.345
	 densenet201: 0.427

birds, omniglot: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.31
	 densenet161: 0.406
	 densenet169: 0.276
	 densenet201: 0.339

birds, texture: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.343
	 densenet161: 0.515
	 densenet169: 0.372
	 densenet201: 0.421

birds, traffic_sign: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.209
	 densenet161: 0.21
	 densenet169: 0.129
	 densenet201: 0.133

birds, quick_draw: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.276
	 densenet161: 0.388
	 densenet169: 0.293
	 densenet201: 0.358

birds, vgg_flower: 
	 resnet18: 0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.349
	 densenet161: 0.411
	 densenet169: 0.345
	 densenet201: 0.426

birds, fungi: 
	 resnet18: 0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.353
	 densenet161: 0.466
	 densenet169: 0.393
	 densenet201: 0.44

aircraft, fc100: 
	 resnet18: 0.016
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.327
	 densenet161: 0.502
	 densenet169: 0.397
	 densenet201: 0.428

aircraft, omniglot: 
	 resnet18: 0.02
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.318
	 densenet161: 0.415
	 densenet169: 0.336
	 densenet201: 0.356

aircraft, texture: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0
	 resnet152: 0.0
	 densenet121: 0.31
	 densenet161: 0.524
	 densenet169: 0.421
	 densenet201: 0.446

aircraft, traffic_sign: 
	 resnet18: 0.003
	 resnet34: 0.003
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.209
	 densenet161: 0.221
	 densenet169: 0.145
	 densenet201: 0.141

aircraft, quick_draw: 
	 resnet18: 0.007
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.276
	 densenet161: 0.365
	 densenet169: 0.32
	 densenet201: 0.38

aircraft, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0.0
	 densenet121: 0.34
	 densenet161: 0.406
	 densenet169: 0.341
	 densenet201: 0.385

aircraft, fungi: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0.0
	 densenet121: 0.302
	 densenet161: 0.456
	 densenet169: 0.354
	 densenet201: 0.375

fc100, omniglot: 
	 resnet18: 0.087
	 resnet34: 0.057
	 resnet50: 0.01
	 resnet101: 0.021
	 resnet152: 0.047
	 densenet121: 0.327
	 densenet161: 0.49
	 densenet169: 0.36
	 densenet201: 0.382

fc100, texture: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.396
	 densenet161: 0.642
	 densenet169: 0.486
	 densenet201: 0.499

fc100, traffic_sign: 
	 resnet18: 0.061
	 resnet34: 0.042
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.009
	 densenet121: 0.212
	 densenet161: 0.21
	 densenet169: 0.147
	 densenet201: 0.131

fc100, quick_draw: 
	 resnet18: 0.181
	 resnet34: 0.084
	 resnet50: 0.021
	 resnet101: 0.03
	 resnet152: 0.036
	 densenet121: 0.309
	 densenet161: 0.465
	 densenet169: 0.401
	 densenet201: 0.436

fc100, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.304
	 densenet161: 0.418
	 densenet169: 0.332
	 densenet201: 0.37

fc100, fungi: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.28
	 densenet161: 0.494
	 densenet169: 0.389
	 densenet201: 0.382

omniglot, texture: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.317
	 densenet161: 0.489
	 densenet169: 0.335
	 densenet201: 0.374

omniglot, traffic_sign: 
	 resnet18: 0.136
	 resnet34: 0.076
	 resnet50: 0.027
	 resnet101: 0.034
	 resnet152: 0.04
	 densenet121: 0.225
	 densenet161: 0.23
	 densenet169: 0.155
	 densenet201: 0.139

omniglot, quick_draw: 
	 resnet18: 0.266
	 resnet34: 0.186
	 resnet50: 0.097
	 resnet101: 0.188
	 resnet152: 0.166
	 densenet121: 0.323
	 densenet161: 0.438
	 densenet169: 0.364
	 densenet201: 0.413

omniglot, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.299
	 densenet161: 0.388
	 densenet169: 0.276
	 densenet201: 0.325

omniglot, fungi: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.293
	 densenet161: 0.398
	 densenet169: 0.295
	 densenet201: 0.322

texture, traffic_sign: 
	 resnet18: 0.003
	 resnet34: 0.003
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.27
	 densenet161: 0.236
	 densenet169: 0.18
	 densenet201: 0.163

texture, quick_draw: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.32
	 densenet161: 0.471
	 densenet169: 0.375
	 densenet201: 0.438

texture, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.319
	 densenet161: 0.482
	 densenet169: 0.372
	 densenet201: 0.414

texture, fungi: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.384
	 densenet161: 0.573
	 densenet169: 0.452
	 densenet201: 0.436

traffic_sign, quick_draw: 
	 resnet18: 0.15
	 resnet34: 0.106
	 resnet50: 0.01
	 resnet101: 0.027
	 resnet152: 0.042
	 densenet121: 0.163
	 densenet161: 0.172
	 densenet169: 0.154
	 densenet201: 0.159

traffic_sign, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.184
	 densenet161: 0.215
	 densenet169: 0.113
	 densenet201: 0.119

traffic_sign, fungi: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.206
	 densenet161: 0.206
	 densenet169: 0.144
	 densenet201: 0.127

quick_draw, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.263
	 densenet161: 0.352
	 densenet169: 0.255
	 densenet201: 0.329

quick_draw, fungi: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.27
	 densenet161: 0.403
	 densenet169: 0.307
	 densenet201: 0.325

vgg_flower, fungi: 
	 resnet18: 0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.374
	 densenet161: 0.48
	 densenet169: 0.407
	 densenet201: 0.41



==> jaccards/jaccard_scores_ensemble_5way.txt <==
Jaccard indices (on top 20% features, 5 way) on all available images between pairs of datasets: 

birds, aircraft: 0.344
birds, fc100: 0.362
birds, omniglot: 0.272
birds, texture: 0.36
birds, traffic_sign: 0.36
birds, quick_draw: 0.277
birds, vgg_flower: 0.364
birds, fungi: 0.38
aircraft, fc100: 0.365
aircraft, omniglot: 0.294
aircraft, texture: 0.348
aircraft, traffic_sign: 0.36
aircraft, quick_draw: 0.294
aircraft, vgg_flower: 0.338
aircraft, fungi: 0.327
fc100, omniglot: 0.326
fc100, texture: 0.409
fc100, traffic_sign: 0.441
fc100, quick_draw: 0.346
fc100, vgg_flower: 0.34
fc100, fungi: 0.33
omniglot, texture: 0.303
omniglot, traffic_sign: 0.296
omniglot, quick_draw: 0.354
omniglot, vgg_flower: 0.272
omniglot, fungi: 0.261
texture, traffic_sign: 0.387
texture, quick_draw: 0.31
texture, vgg_flower: 0.379
texture, fungi: 0.402
traffic_sign, quick_draw: 0.323
traffic_sign, vgg_flower: 0.351
traffic_sign, fungi: 0.344
quick_draw, vgg_flower: 0.261
quick_draw, fungi: 0.262
vgg_flower, fungi: 0.393


==> jaccards/jaccard_scores_ensemble_5way_by_backbones.txt <==
Jaccard indices broken down by backbones(on top 20% features, 5  way) on all available images between pairs of datasets: 

birds, aircraft: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0.0
	 densenet121: 0.314
	 densenet161: 0.356
	 densenet169: 0.294
	 densenet201: 0.393

birds, fc100: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.315
	 densenet161: 0.415
	 densenet169: 0.313
	 densenet201: 0.396

birds, omniglot: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.292
	 densenet161: 0.36
	 densenet169: 0.251
	 densenet201: 0.323

birds, texture: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.309
	 densenet161: 0.413
	 densenet169: 0.337
	 densenet201: 0.373

birds, traffic_sign: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0
	 densenet121: 0.311
	 densenet161: 0.393
	 densenet169: 0.334
	 densenet201: 0.387

birds, quick_draw: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.29
	 densenet161: 0.378
	 densenet169: 0.271
	 densenet201: 0.346

birds, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.349
	 densenet161: 0.385
	 densenet169: 0.321
	 densenet201: 0.395

birds, fungi: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.352
	 densenet161: 0.404
	 densenet169: 0.353
	 densenet201: 0.402

aircraft, fc100: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.297
	 densenet161: 0.407
	 densenet169: 0.348
	 densenet201: 0.389

aircraft, omniglot: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.309
	 densenet161: 0.362
	 densenet169: 0.324
	 densenet201: 0.326

aircraft, texture: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0.0
	 densenet121: 0.275
	 densenet161: 0.389
	 densenet169: 0.337
	 densenet201: 0.368

aircraft, traffic_sign: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.316
	 densenet161: 0.383
	 densenet169: 0.349
	 densenet201: 0.377

aircraft, quick_draw: 
	 resnet18: 0.009
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.004
	 densenet121: 0.294
	 densenet161: 0.352
	 densenet169: 0.323
	 densenet201: 0.374

aircraft, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0.0
	 densenet121: 0.325
	 densenet161: 0.356
	 densenet169: 0.319
	 densenet201: 0.35

aircraft, fungi: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0.0
	 densenet121: 0.287
	 densenet161: 0.373
	 densenet169: 0.318
	 densenet201: 0.326

fc100, omniglot: 
	 resnet18: 0.024
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.332
	 densenet161: 0.429
	 densenet169: 0.362
	 densenet201: 0.352

fc100, texture: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.332
	 densenet161: 0.495
	 densenet169: 0.386
	 densenet201: 0.415

fc100, traffic_sign: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.364
	 densenet161: 0.494
	 densenet169: 0.432
	 densenet201: 0.46

fc100, quick_draw: 
	 resnet18: 0.036
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.015
	 resnet152: 0.004
	 densenet121: 0.338
	 densenet161: 0.461
	 densenet169: 0.384
	 densenet201: 0.415

fc100, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.295
	 densenet161: 0.375
	 densenet169: 0.325
	 densenet201: 0.357

fc100, fungi: 
	 resnet18: 0.0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.247
	 densenet161: 0.376
	 densenet169: 0.324
	 densenet201: 0.35

omniglot, texture: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.298
	 densenet161: 0.414
	 densenet169: 0.321
	 densenet201: 0.332

omniglot, traffic_sign: 
	 resnet18: 0.026
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.299
	 densenet161: 0.387
	 densenet169: 0.321
	 densenet201: 0.326

omniglot, quick_draw: 
	 resnet18: 0.197
	 resnet34: 0.203
	 resnet50: 0.086
	 resnet101: 0.135
	 resnet152: 0.154
	 densenet121: 0.38
	 densenet161: 0.474
	 densenet169: 0.382
	 densenet201: 0.419

omniglot, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.307
	 densenet161: 0.364
	 densenet169: 0.271
	 densenet201: 0.297

omniglot, fungi: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.266
	 densenet161: 0.332
	 densenet169: 0.276
	 densenet201: 0.297

texture, traffic_sign: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0
	 densenet121: 0.309
	 densenet161: 0.454
	 densenet169: 0.382
	 densenet201: 0.39

texture, quick_draw: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.301
	 densenet161: 0.427
	 densenet169: 0.333
	 densenet201: 0.374

texture, vgg_flower: 
	 resnet18: 0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.324
	 densenet161: 0.429
	 densenet169: 0.368
	 densenet201: 0.385

texture, fungi: 
	 resnet18: 0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.348
	 densenet161: 0.45
	 densenet169: 0.4
	 densenet201: 0.4

traffic_sign, quick_draw: 
	 resnet18: 0.019
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.339
	 densenet161: 0.442
	 densenet169: 0.341
	 densenet201: 0.387

traffic_sign, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0
	 densenet121: 0.311
	 densenet161: 0.368
	 densenet169: 0.358
	 densenet201: 0.357

traffic_sign, fungi: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0
	 resnet101: 0.0
	 resnet152: 0
	 densenet121: 0.292
	 densenet161: 0.363
	 densenet169: 0.345
	 densenet201: 0.359

quick_draw, vgg_flower: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.284
	 densenet161: 0.333
	 densenet169: 0.268
	 densenet201: 0.321

quick_draw, fungi: 
	 resnet18: 0.0
	 resnet34: 0.0
	 resnet50: 0.0
	 resnet101: 0.0
	 resnet152: 0.0
	 densenet121: 0.264
	 densenet161: 0.348
	 densenet169: 0.286
	 densenet201: 0.311

vgg_flower, fungi: 
	 resnet18: 0
	 resnet34: 0
	 resnet50: 0
	 resnet101: 0
	 resnet152: 0
	 densenet121: 0.38
	 densenet161: 0.432
	 densenet169: 0.396
	 densenet201: 0.376



==> jaccards/jaccard_scores_ensemble_fewVsAll_1shot40way_0.1L2.txt <==
Jaccard indices (on top 20% features, 40 way) between one shot (0.1 L2 regularization) and all available images:

birds: 0.214
aircraft: 0.245
fc100: 0.296
omniglot: 0.254
texture: 0.332
traffic_sign: 0.409
quick_draw: 0.222
vgg_flower: 0.181
fungi: 0.196


==> jaccards/jaccard_scores_ensemble_fewVsAll_1shot40way_0.8L2.txt <==
Jaccard indices (on top 20% features, 40 way) between one shot (0.8 L2 regularization) and all available images:

birds: 0.214
aircraft: 0.248
fc100: 0.295
omniglot: 0.254
texture: 0.332
traffic_sign: 0.412
quick_draw: 0.218
vgg_flower: 0.181
fungi: 0.196


==> jaccards/jaccard_scores_ensemble_fewVsAll_1shot40way_noL2.txt <==
Jaccard indices (on top 20% features, 40 way) between one shot (No L2 regularization) and all available images:

birds: 0.817
aircraft: 0.851
fc100: 0.71
omniglot: 0.779
texture: 0.486
traffic_sign: 0.036
quick_draw: 0.636
vgg_flower: 0.843
fungi: 0.844


==> jaccards/jaccard_scores_ensemble_fewVsAll_1shot5way_0.1L2.txt <==
Jaccard indices (on top 20% features, 5 way) between one shot (0.1 L2 regularization) and all available images:

birds: 0.175
aircraft: 0.178
fc100: 0.271
omniglot: 0.236
texture: 0.236
traffic_sign: 0.243
quick_draw: 0.24
vgg_flower: 0.168
fungi: 0.14


==> jaccards/jaccard_scores_ensemble_fewVsAll_1shot5way_0.8L2.txt <==
Jaccard indices (on top 20% features, 5 way) between one shot (0.8 L2 regularization) and all available images:

birds: 0.193
aircraft: 0.221
fc100: 0.265
omniglot: 0.245
texture: 0.252
traffic_sign: 0.25
quick_draw: 0.259
vgg_flower: 0.171
fungi: 0.165


==> jaccards/jaccard_scores_ensemble_fewVsAll_1shot5way_noL2.txt <==
Jaccard indices (on top 20% features, 5 way) between one shot (0.8 L2 regularization) and all available images:

birds: 0.525
aircraft: 0.717
fc100: 0.339
omniglot: 0.599
texture: 0.161
traffic_sign: 0.403
quick_draw: 0.518
vgg_flower: 0.495
fungi: 0.452


==> jaccards/pearson_scores_ensemble_40way.txt <==
Pearson coeffs and p-value (on top 20% features, 40 way) on all available images between pairs of datasets:

(Scipy library also returns the p-value which roughly indicates the probability of an uncorrelated system producing datasets that have a Pearson correlation at least as extreme as the one computed from these datasets. I have rounded off up to 4 decimals and they are all zeros I think.)

birds, aircraft: [0.615, 0.0]
birds, fc100: [0.5516, 0.0]
birds, omniglot: [0.4272, 0.0]
birds, texture: [0.6842, 0.0]
birds, traffic_sign: [0.1027, 0.0]
birds, quick_draw: [0.4229, 0.0]
birds, vgg_flower: [0.6644, 0.0]
birds, fungi: [0.7171, 0.0]
aircraft, fc100: [0.5493, 0.0]
aircraft, omniglot: [0.4384, 0.0]
aircraft, texture: [0.6367, 0.0]
aircraft, traffic_sign: [0.1121, 0.0]
aircraft, quick_draw: [0.4292, 0.0]
aircraft, vgg_flower: [0.5771, 0.0]
aircraft, fungi: [0.6029, 0.0]
fc100, omniglot: [0.5285, 0.0]
fc100, texture: [0.7344, 0.0]
fc100, traffic_sign: [0.2352, 0.0]
fc100, quick_draw: [0.6521, 0.0]
fc100, vgg_flower: [0.5104, 0.0]
fc100, fungi: [0.552, 0.0]
omniglot, texture: [0.5276, 0.0]
omniglot, traffic_sign: [0.183, 0.0]
omniglot, quick_draw: [0.6197, 0.0]
omniglot, vgg_flower: [0.3945, 0.0]
omniglot, fungi: [0.4254, 0.0]
texture, traffic_sign: [0.2488, 0.0]
texture, quick_draw: [0.5911, 0.0]
texture, vgg_flower: [0.6893, 0.0]
texture, fungi: [0.745, 0.0]
traffic_sign, quick_draw: [0.2056, 0.0]
traffic_sign, vgg_flower: [0.0431, 0.0]
traffic_sign, fungi: [0.0823, 0.0]
quick_draw, vgg_flower: [0.3777, 0.0]
quick_draw, fungi: [0.4181, 0.0]
vgg_flower, fungi: [0.7302, 0.0]


==> jaccards/pearson_scores_ensemble_5way.txt <==
Pearson coeffs and p-value (on top 20% features, 5 way) on all available images between pairs of datasets:

birds, aircraft: [0.5141, 0.0]
birds, fc100: [0.5139, 0.0]
birds, omniglot: [0.3604, 0.0]
birds, texture: [0.6524, 0.0]
birds, traffic_sign: [0.5638, 0.0]
birds, quick_draw: [0.3905, 0.0]
birds, vgg_flower: [0.6194, 0.0]
birds, fungi: [0.6341, 0.0]
aircraft, fc100: [0.4763, 0.0]
aircraft, omniglot: [0.3529, 0.0]
aircraft, texture: [0.562, 0.0]
aircraft, traffic_sign: [0.5112, 0.0]
aircraft, quick_draw: [0.3687, 0.0]
aircraft, vgg_flower: [0.5134, 0.0]
aircraft, fungi: [0.4935, 0.0]
fc100, omniglot: [0.4583, 0.0]
fc100, texture: [0.6216, 0.0]
fc100, traffic_sign: [0.6304, 0.0]
fc100, quick_draw: [0.5471, 0.0]
fc100, vgg_flower: [0.5008, 0.0]
fc100, fungi: [0.4885, 0.0]
omniglot, texture: [0.4351, 0.0]
omniglot, traffic_sign: [0.4134, 0.0]
omniglot, quick_draw: [0.6015, 0.0]
omniglot, vgg_flower: [0.3487, 0.0]
omniglot, fungi: [0.3305, 0.0]
texture, traffic_sign: [0.6613, 0.0]
texture, quick_draw: [0.4664, 0.0]
texture, vgg_flower: [0.7043, 0.0]
texture, fungi: [0.7203, 0.0]
traffic_sign, quick_draw: [0.4998, 0.0]
traffic_sign, vgg_flower: [0.5745, 0.0]
traffic_sign, fungi: [0.5705, 0.0]
quick_draw, vgg_flower: [0.3572, 0.0]
quick_draw, fungi: [0.3529, 0.0]
vgg_flower, fungi: [0.6822, 0.0]


==> jaccards/pearson_scores_ensemble_fewVsAll_1shot40way_0.1L2.txt <==
Pearson coeff and p-vale (on top 20% features, 40 way) between one shot (0.1 L2 regularization) and all available images:

birds: [0.2135, 0.0]
aircraft: [0.19, 0.0]
fc100: [0.3661, 0.0]
omniglot: [0.253, 0.0]
texture: [0.3666, 0.0]
traffic_sign: [0.8178, 0.0]
quick_draw: [0.2227, 0.0]
vgg_flower: [0.0801, 0.0]
fungi: [0.1537, 0.0]


==> jaccards/pearson_scores_ensemble_fewVsAll_1shot40way_0.8L2.txt <==
Pearson coeff and p-vale (on top 20% features, 40 way) between one shot (0.8 L2 regularization) and all available images:

aircraft: [0.1785, 0.0]
birds: [0.212, 0.0]
fc100: [0.3623, 0.0]
fungi: [0.1487, 0.0]
omniglot: [0.242, 0.0]
quick_draw: [0.2125, 0.0]
texture: [0.366, 0.0]
traffic_sign: [0.8217, 0.0]
vgg_flower: [0.077, 0.0]


==> jaccards/pearson_scores_ensemble_fewVsAll_1shot40way_noL2.txt <==
Pearson coeff and p-vale (on top 20% features, 40 way) between one shot (No L2 regularization) and all available images:

birds: [0.8823, 0.0]
aircraft: [0.9484, 0.0]
fc100: [0.8919, 0.0]
omniglot: [0.9325, 0.0]
texture: [0.8012, 0.0]
traffic_sign: [0.1774, 0.0]
quick_draw: [0.9229, 0.0]
vgg_flower: [0.8699, 0.0]
fungi: [0.8594, 0.0]


==> jaccards/pearson_scores_ensemble_fewVsAll_1shot5way_0.1L2.txt <==
Pearson coeff and p-vale (on top 20% features, 5 way) between one shot (0.1 L2 regularization) and all available images:

birds: [0.1184, 0.0]
aircraft: [0.0786, 0.0]
fc100: [0.2497, 0.0]
omniglot: [0.2225, 0.0]
texture: [0.2293, 0.0]
traffic_sign: [0.187, 0.0]
quick_draw: [0.224, 0.0]
vgg_flower: [0.037, 0.0]
fungi: [0.0329, 0.0001]


==> jaccards/pearson_scores_ensemble_fewVsAll_1shot5way_0.8L2.txt <==
Pearson coeff and p-vale (on top 20% features, 5 way) between one shot (0.8 L2 regularization) and all available images:

birds: [0.1446, 0.0]
aircraft: [0.1117, 0.0]
fc100: [0.2408, 0.0]
omniglot: [0.2255, 0.0]
texture: [0.2383, 0.0]
traffic_sign: [0.1911, 0.0]
quick_draw: [0.2423, 0.0]
vgg_flower: [0.0362, 0.0]
fungi: [0.0546, 0.0]


==> jaccards/pearson_scores_ensemble_fewVsAll_1shot5way_noL2.txt <==
Pearson coeff and p-vale (on top 20% features, 5 way) between one shot (No L2 regularization) and all available images:

aircraft: [0.7851, 0.0]
birds: [0.6836, 0.0]
fc100: [0.586, 0.0]
fungi: [0.5869, 0.0]
omniglot: [0.8497, 0.0]
quick_draw: [0.7921, 0.0]
texture: [0.4406, 0.0]
traffic_sign: [0.5946, 0.0]
vgg_flower: [0.665, 0.0]

